Imageless Contraband Detection Using a Millimeter-Wave Dynamic Antenna Array via Spatial Fourier Domain Sampling

We demonstrate an imageless method of concealed contraband detection using a real-time 75 GHz rotationally dynamic antenna array. The array measures information in the two-dimensional Fourier domain and captures a set of samples that is sufficient for detecting concealed objects yet insufficient for generating full image, thereby preserving the privacy of screened subjects. The small set of Fourier samples contains sharp spatial frequency features in the Fourier domain which correspond to sharp edges of man-made objects such as handguns. We evaluate a set of classification methods: threshold-based, K-nearest neighbor, and support vector machine using radial basis function; all operating on arithmetic features directly extracted from the sampled Fourier-domain responses measured by a dynamically rotating millimeter-wave active interferometer. Noise transmitters are used to produce thermal-like radiation from scenes, enabling direct Fourier-domain sampling, while the rotational dynamics circularly sample the two-dimensional Fourier domain, capturing the sharp-edge induced responses. We experimentally demonstrate the detection of concealed metallic gun-shape object beneath clothing on a real person in a laboratory environment and achieved an accuracy and F1-score both at 0.986. The presented technique not only prevents image formation due to efficient Fourier-domain space sub-sampling but also requires only 211 ms from measurement to decision.

==> tables/exp5_roc_mc.csv <==
Scenario,TPR,FPR,ACC,F1,,sigTPR,sigFPR,sigACC,sigF1
THR ($N$=1),0.028,0.055,0.487,0.039,,\text{0.040},0.159,0.047,0.076
THR ($N$=2),\text{0.051},\text{0.087},\text{0.482},\text{0.063},,\text{0.060},0.238,0.071,\text{0.110}
THR ($N$=3),\text{0.071},\text{0.107},\text{0.482},\text{0.083},,0.074,\text{0.290},0.082,0.137
THR ($N$=4),\text{0.089},\text{0.121},\text{0.484},\text{0.101},,0.088,0.324,0.089,0.161
THR ($N$=5),\text{0.106},\text{0.131},\text{0.488},\text{0.117},,0.102,0.349,0.093,0.183
THR ($N$=6),\text{0.121},\text{0.138},\text{0.492},\text{0.131},,0.115,0.367,0.097,0.203
THR ($N$=7),\text{0.136},\text{0.144},\text{0.496},\text{0.144},,0.128,0.382,0.102,0.221
KNN ($K$=7),0.767,0.195,0.786,0.781,,0.068,0.081,0.057,\text{0.060}
KNN ($K$=9),0.756,0.195,\text{0.780},0.774,,0.066,0.082,0.058,0.061
KNN ($K$=11),0.743,0.193,0.775,0.767,,0.067,0.083,0.058,0.063
KNN ($K$=13),\text{0.730},0.192,0.769,0.759,,0.068,0.085,0.059,0.065
KNN ($K$=15),0.715,\text{0.190},0.763,\text{0.750},,0.069,0.086,\text{0.060},0.066
SVM-RBF,\textbf{0.989},\textbf{0.017},\textbf{0.986},\textbf{0.986},,\textbf{0.024},\textbf{0.031},\textbf{0.021},\textbf{0.021}


==> tables/exp5_roc_tr_exp1.csv <==
Scenario,TPR,FPR,ACC,F1,,,
THR ($N$=1),0.763,0.975,0.394,0.557,,,0.782564103
THR ($N$=2),\text{0.888},\text{1.000},\text{0.444},\text{0.615},,,
THR ($N$=3),\text{0.950},\text{1.000},\text{0.475},\text{0.644},,,
THR ($N$=4),\text{0.988},\text{1.000},\text{0.494},\text{0.661},,,
THR ($N$=5),\text{1.000},\text{1.000},\text{0.500},\text{0.667},,,
THR ($N$=6),\text{1.000},\text{1.000},\text{0.500},\text{0.667},,,
THR ($N$=7),\text{1.000},\text{1.000},\text{0.500},\text{0.667},,,
KNN ($K$=7),\text{0.700},\text{0.700},\text{0.500},0.583,,,1
KNN ($K$=9),0.625,0.663,0.481,0.546,,,0.942684766
KNN ($K$=11),0.638,\text{0.650},0.494,0.557,,,0.981538462
KNN ($K$=13),0.525,0.613,0.456,0.491,,,0.856443719
KNN ($K$=15),0.425,0.588,0.419,0.422,,,0.722789116
SVM-RBF,\textbf{0.838},\textbf{0.813},\textbf{0.513},\textbf{0.632},,,1.030750308


==> tables/exp5_roc_tr_exp1234.csv <==
Scenario,TPR,FPR,ACC,F1,,,
THR ($N$=1),\text{0.650},\text{0.950},\text{0.350},\text{0.500},,,0.684210526
THR ($N$=2),\text{0.813},\text{1.000},\text{0.406},\text{0.578},,,
THR ($N$=3),\text{0.900},\text{1.000},\text{0.450},\text{0.621},,,
THR ($N$=4),\text{0.950},\text{1.000},\text{0.475},\text{0.644},,,
THR ($N$=5),\text{0.988},\text{1.000},\text{0.494},\text{0.661},,,
THR ($N$=6),\text{1.000},\text{1.000},\text{0.500},\text{0.667},,,
THR ($N$=7),\text{1.000},\text{1.000},\text{0.500},\text{0.667},,,
KNN ($K$=7),\textbf{0.763},\textbf{0.825},\textbf{0.469},\textbf{0.589},,,0.924848485
KNN ($K$=9),0.688,0.825,0.431,0.547,,,0.833939394
KNN ($K$=11),\text{0.750},\text{0.850},\text{0.450},0.577,,,0.882352941
KNN ($K$=13),0.763,0.863,\text{0.450},0.581,,,0.884125145
KNN ($K$=15),\text{0.750},\text{0.850},\text{0.450},0.577,,,0.882352941
SVM-RBF,0.363,0.925,0.219,0.317,,,0.392432432


==> tables/processTimes.csv <==
process,time
Data Acquisition,200
Visibility Generation,8.53
Feature Extraction,0.03
Classification (Inference),
THR ($N$=1),0.22
KNN ($K$=7),1.98
KNN ($K$=9),1.99
KNN ($K$=11),\text{2.00}
KNN ($K$=13),\text{2.00}
KNN ($K$=15),2.01
SVM-RBF,1.32

